Channel Decoding with Quantum Approximate Optimization Algorithm

Motivated by the recent advancement of quantum processors, we investigate quantum approximate optimization algorithm (QAOA) to employ quasi-maximum-likelihood (ML) decoding of classical channel codes. QAOA is a hybrid quantum-classical variational algorithm, which is advantageous for the near-term noisy intermediate-scale quantum (NISQ) devices, where the fidelity of quantum gates is limited by noise and decoherence. We first describe how to construct Ising Hamiltonian model to realize quasi-ML decoding with QAOA. For level-1 QAOA, we derive the systematic way to generate theoretical expressions of cost expectation for arbitrary binary linear codes. Focusing on (7, 4) Hamming code as an example, we analyze the impact of the degree distribution in associated generator matrix on the quantum decoding performance. The excellent performance of higher-level QAOA decoding is verified when Pauli rotation angles are optimized through meta-heuristic variational quantum eigensolver (VQE). Furthermore, we demonstrate the QAOA decoding performance in a real quantum device.

==> figs/bscHam.txt <==
#hamming
#deg=1.71 1-step
#prob wer mi p0 p0var
0.00 0.00 0.6397647911126148  0.36836304 2.66561168e-05
0.01 0.00 0.6287182832448653  0.35924683 1.13539063e-03
0.02 0.01 0.6124199424323323  0.3477417  0.00292815
0.03 0.01 0.6009388590599394  0.33750244 0.00367404
0.04 0.04 0.5853875455306509  0.32671143 0.00486211
0.05 0.01 0.5884697296440151  0.32752197 0.00442131
0.06 0.05 0.5591245657874601  0.31344116 0.00704985
0.07 0.09 0.5555669205018777  0.30988892 0.0072152
0.08 0.09 0.5387844445563786  0.29894653 0.00819484
0.09 0.12 0.5303257723307392  0.29281128 0.00810846
0.10 0.21 0.4734739743960099  0.25701294 0.00983203
0.11 0.17 0.4882349280060535  0.27221924 0.01054597
0.12 0.20 0.4737186364714086  0.25984985 0.00935646
0.13 0.27 0.46829280836070475 0.26087036 0.01232688
0.14 0.23 0.449587320521189   0.24620605 0.01052255
0.15 0.34 0.4362640546194318  0.23703003 0.0101359
0.16 0.32 0.4041147221895327  0.22585937 0.01035857
0.17 0.38 0.39844843449175626  0.22564819 0.01183163
0.18 0.41 0.34504829528571873  0.20404663 0.01121377
0.19 0.43 0.3409528593435234  0.21123047 0.01109283
0.20 0.49 0.2886028811729966  0.19050781 0.01253588



#deg=1.86 1-step
#bash bsc.sh 1.86 1 2.75977715 2.83175456
0.00 0.00 0.5118528641830289  0.25839844 2.41693824e-05
0.01 0.02 0.5078925828398573  0.25631226 3.01384051e-04
0.02 0.04 0.4994851097464952  0.25149902 7.20098488e-04
0.03 0.05 0.48898829469598987 0.24535645 0.00111531
0.04 0.11 0.47261961330813046 0.23657104 0.00176512
0.05 0.07 0.4778144146955052  0.23925293 0.00149895
0.06 0.13 0.46350305645878614  0.23195679 0.00214121
0.07 0.19 0.45064052362739365  0.22522095 0.00262204
0.08 0.19 0.43525116643392603  0.21699951 0.00288528
0.09 0.19 0.43800408201180624  0.22015503 0.00303436
0.10 0.20 0.4255733909956968  0.21258667 0.00306964
0.11 0.27 0.4065549326173231  0.20510742 0.00393926
0.12 0.35 0.38945430222833793  0.19839722 0.00429258
0.13 0.33 0.38940038493807594  0.19661743 0.00410338
0.14 0.36 0.3711013373012561  0.18712769 0.00400141
0.15 0.44 0.351149433815597  0.18084595 0.00467377
0.16 0.33 0.35830364283771204 0.18796143 0.00503298
0.17 0.40 0.3239944245839634  0.17602661 0.00494292
0.18 0.45 0.3240802018435187  0.17004395 0.00432544
0.19 0.52 0.29763112230678584 0.16239746 0.00495194
0.20 0.51 0.25993092466289797 0.15041992 0.00543272



#deg=1.71 s=2
#bash bsc.sh 1.71 2 '0.69941331 2.69983099' '3.41371093 1.96269777'
0.00 0.00 0.8518963949609052  0.66325073 2.50427937e-05
0.01 0.01 0.8417931884315581  0.64978882 3.65912501e-03
0.02 0.04 0.8282645753475131  0.63743042 1.08545805e-02
0.03 0.09 0.7848965846323351  0.5971228  2.46682569e-02
0.04 0.12 0.7850013591749847  0.59256592 2.66118750e-02
0.05 0.15 0.7522156115545576  0.5605481 3.37346219e-02
0.06 0.15 0.7410375274941399  0.55616943 0.03739099
0.07 0.21 0.7032074132647126  0.51054199 0.04382699
0.08 0.20 0.7112883094887691  0.5233313 0.04189671
0.09 0.30 0.6087734479605874  0.45546631 0.0564812
0.10 0.28 0.6407968773580746  0.47349243 0.05364555
0.11 0.36 0.6103463155096812  0.43410156 0.05314875
0.12 0.31 0.6028538118822343  0.43726074 0.05734606
0.13 0.35 0.5622919903940096  0.41589844 0.05482761
0.14 0.41 0.5377261298642303  0.39213989 0.0587491
0.15 0.32 0.5849012377681513  0.43390625 0.05781216
0.16 0.43 0.48150544024995573 0.35987305 0.05792529
0.17 0.44 0.5161873804758735  0.37141113 0.05697578
0.18 0.53 0.3910013644776496  0.32633911 0.06533832
0.19 0.58 0.3935897858866024  0.30107056 0.05507205
0.20 0.58 0.35785234719125364  0.28654419 0.05665229



#deg=1.86 s=2
#bash bsc.sh 1.86 2 '0.55023041 2.01916989' '2.87812401 5.98232544'
0.00 0.00 0.8754419659746503  0.70799194 2.59243042e-05
0.01 0.05 0.8458600736528264  0.67658447 1.47390456e-02
0.02 0.02 0.8499733733548492  0.62454468 3.43930420e-02
0.03 0.14 0.7982230559039136  0.62454468 3.43930420e-02
0.04 0.14 0.7961518801952239  0.62730835 3.55808067e-02
0.05 0.18 0.7838829162057744  0.60544678 3.95186909e-02
0.06 0.20 0.7554602165093718  0.5905542 4.87906940e-02
0.07 0.21 0.7395011027041366  0.57368286 5.14490053e-02
0.08 0.23 0.7374916212490429  0.56753174 5.31771678e-02
0.09 0.28 0.6852483373831548  0.54055298 6.40870460e-02
0.10 0.33 0.6694638620234842  0.50932251 6.29570242e-02
0.11 0.35 0.6368055245158515  0.49142334 7.00587554e-02
0.12 0.41 0.5760619630124133  0.45073364 7.83502975e-02
0.13 0.39 0.6100760315073299  0.46155029 7.26470989e-02
0.14 0.42 0.5336809795637761  0.43901978 8.00080153e-02
0.15 0.45 0.5080132844632759  0.41967041 8.64239322e-02
0.16 0.47 0.5244684609478464  0.4124707  7.96136753e-02
0.17 0.53 0.5091205011717813  0.38360718 7.68769370e-02
0.18 0.56 0.3924712351454157  0.35594238 0.08099867
0.19 0.63 0.3815975988456469  0.3182666 7.46252405e-02
0.20 0.55 0.3927170196087314  0.35111694 8.11515723e-02


#deg=1.71 s=3
0.00 ? ? 8.38853760e-01
0.01 ? ? 0.81400024
0.02 ? ? 0.78979614
0.03 ? ? 0.74623047
0.04 ? ? 0.72601318
0.05 ? ? 0.71101318
0.06 ? ? 0.6392688
0.07 ? ? 0.72934692
0.08 ? ? 0.57021362
0.09 ? ? 0.57733398
0.10 ? ? 0.55125488
0.11 ? ? 0.56121948
0.12 ? ? 0.49939941
0.13 ? ? 0.49124023
0.14 ? ? 0.41744873
0.15 ? ? 0.47866455
0.16 ? ? 0.44314453
0.17 ? ? 0.37042603
0.18 ? ? 0.31150513
0.19 ? ? 0.38398926
0.20 ? ? 0.35939209


#deg=1.86 s=3
0.00 ? ? 9.57790527e-01
0.01 ? ? 9.20161133e-01
0.02 ? ? 9.06977539e-01
0.03 ? ? 8.60139160e-01
0.04 ? ? 0.85396118
0.05 ? ? 0.79333008
0.06 ? ? 0.78406738
0.07 ? ? 0.7345459
0.08 ? ? 0.654104
0.09 ? ? 0.68099854
0.10 ? ? 0.60979126
0.11 ? ? 0.58956299
0.12 ? ? 0.57790405
0.13 ? ? 0.5597937
0.14 ? ? 0.47736084
0.15 ? ? 0.48442505
0.16 ? ? 0.48167603
0.17 ? ? 0.49521729
0.18 ? ? 0.41102783
0.19 ? ? 0.47644653
0.20 ? ? 0.38550293


#deg=1.71 s=4
0.00 ? ? 9.75157471e-01
0.01 ? ? 9.44417725e-01
0.02 ? ? 0.88901733
0.03 ? ? 0.82643066
0.04 ? ? 0.8519458
0.05 ? ? 0.78222412
0.06 ? ? 0.73901978
0.07 ? ? 0.75693481
0.08 ? ? 0.73360962
0.09 ? ? 0.69685059
0.10 ? ? 0.61938599
0.11 ? ? 0.6173584
0.12 ? ? 0.56769043
0.13 ? ? 0.6130481
0.14 ? ? 0.52054199
0.15 ? ? 0.43696777
0.16 ? ? 0.52478027
0.17 ? ? 0.4351062
0.18 ? ? 0.47759277
0.19 ? ? 0.42227295
0.20 ? ? 0.40593262


#deg=1.86 s=4
0.00 ? ? 9.90107422e-01
0.01 ? ? 9.64693604e-01
0.02 ? ? 9.22901611e-01
0.03 ? ? 9.08040771e-01
0.04 ? ? 8.59644775e-01
0.05 ? ? 8.27889404e-01
0.06 ? ? 8.34044189e-01
0.07 ? ? 7.80529785e-01
0.08 ? ? 0.77919189
0.09 ? ? 0.67496826
0.10 ? ? 0.71534058
0.11 ? ? 0.65250122
0.12 ? ? 0.60696167
0.13 ? ? 0.57026123
0.14 ? ? 0.5884436
0.15 ? ? 0.51624146
0.16 ? ? 0.53917358
0.17 ? ? 0.49949829
0.18 ? ? 0.50793457
0.19 ? ? 0.46337524
0.20 ? ? 0.41161255


#deg=1.71 s=5
0.00 ? ? 9.97985840e-01
0.01 ? ? 9.40378418e-01
0.02 ? ? 8.81796875e-01
0.03 ? ? 8.60701904e-01
0.04 ? ? 7.65059814e-01
0.05 ? ? 0.76042114
0.06 ? ? 0.68114136
0.07 ? ? 0.59798584
0.08 ? ? 0.73001709
0.09 ? ? 0.55099854
0.10 ? ? 0.44752563
0.11 ? ? 0.59420288
0.12 ? ? 0.40867187
0.13 ? ? 0.43613037
0.14 ? ? 0.39371948
0.15 ? ? 0.41950928
0.16 ? ? 0.32718994
0.17 ? ? 0.32099609
0.18 ? ? 0.34692627
0.19 ? ? 0.28346802
0.20 ? ? 0.28236328


#1.86 s=5
0.00 ? ? 9.99047852e-01
0.01 ? ? 0.90630859
0.02 ? ? 0.86497559
0.03 ? ? 0.79840088
0.04 ? ? 0.8381189
0.05 ? ? 0.69392456
0.06 ? ? 0.76634155
0.07 ? ? 0.64142334
0.08 ? ? 0.61878662
0.09 ? ? 0.62487915
0.10 ? ? 0.45098633
0.11 ? ? 0.54194946
0.12 ? ? 0.52415894
0.13 ? ? 0.44347656
0.14 ? ? 0.36376831
0.15 ? ? 0.3926355
0.16 ? ? 0.37613159
0.17 ? ? 0.29875122
0.18 ? ? 0.25141724
0.19 ? ? 0.29191772
0.20 ? ? 0.26340332


==> figs/scholar.txt <==
2000 341
2001 360
2002 408
2003 463
2004 521
2005 574
2006 556
2007 605
2008 665
2009 675
2010 684
2011 646
2012 642
2013 611
2014 530
2015 400
2016 231
2017 159
2018 89.1
2019 13.6


==> figs/shot.txt <==
# python3 genIBM.py -r 1 -d 1.71 -s 1 -b 3.5661635 -g 0.31049506 
#qc size: 29
#qc ops: {'h': 4, 'rz': 7, 'cx': 10, 'rx': 4, 'measure': 4}
#qc depth: 17
#BSC 0.0 WER 0.0 MI 0.6295403389392389 BER 0.3958740234375 COST 2.3779296875
0 0.35803223 
1 0.01000977 
2 0.02514648 
3 0.05712891 
4 0.02392578 
5 0.05859375
6 0.00854492 
7 0.10388184 
8 0.02099609 
9 0.05908203 
10 0.00976562 
11 0.10083008
12 0.00830078 
13 0.09545898 
14 0.0411377  
15 0.01916504


# python3 genIBM.py -r 1 -d 1.71 -s 1 -b 3.5661635 -g 0.31049506 -e
#qc size: 29  qc depth: 17
#backend: ibmq_16_melbourne
#BSC:0.0, WER:0.0, MI:0.2671945694963531
0 0.13110352 
1 0.05944824 
2 0.07775879 
3 0.04345703 
4 0.0814209 
5  0.03613281
6 0.05493164 
7 0.0300293 
8  0.10131836
9  0.04992676 
10 0.09118652
11  0.04333496
12 0.07397461
13 0.03796387
14 0.05883789 
15 0.0291748 



# genIBM.py -r 1 -d 1.71 -s 2 -b 0.69141566 2.70577798 -g 6.56152336 1.953478
qc size: 50  qc depth: 31
BSC:0.0, WER:0.0, MI:0.8459260731185131
prob mean[0.65234375 0.06237793 0.00878906 0.00634766 0.00842285 0.00708008
 0.00378418 0.04772949 0.00720215 0.00500488 0.00415039 0.04760742
 0.0032959  0.04577637 0.05151367 0.03857422]

# genIBM.py -r 1 -d 1.71 -s 2 -b 0.69141566 2.70577798 -g 6.56152336 1.953478 -e
BSC:0.0, WER:0.0, MI:0.1981975735752659
prob mean[0.10827637 0.06811523 0.0736084  0.05541992 0.06567383 0.04650879
 0.07263184 0.05419922 0.08007812 0.05627441 0.06518555 0.04614258
 0.05761719 0.0489502  0.05993652 0.04138184]

BSC:0.0, WER:0.0, MI:0.18410048282957248
prob mean[0.10412598 0.08728027 0.08166504 0.06860352 0.08032227 0.06091309
 0.06933594 0.06140137 0.05358887 0.04418945 0.06079102 0.05090332
 0.04467773 0.03405762 0.05541992 0.04272461]

BSC:0.0, WER:0.0, MI:0.17640809684035375
prob mean[0.10192871 0.0703125  0.07531738 0.04858398 0.0871582  0.06054688
 0.09094238 0.06237793 0.05700684 0.04577637 0.05993652 0.04040527
 0.05847168 0.04174805 0.05810547 0.04138184]

